MagicAgent: Towards Generalized Agent Planning

The evolution of Large Language Models (LLMs) from passive text processors to autonomous agents has established planning as a core component of modern intelligence. However, achieving generalized planning remains elusive, not only by the scarcity of high-quality interaction data but also by inherent conflicts across heterogeneous planning tasks. These challenges result in models that excel at isolated tasks yet struggle to generalize, while existing multi-task training attempts suffer from gradient interference. In this paper, we present \textbf{MagicAgent}, a series of foundation models specifically designed for generalized agent planning. We introduce a lightweight and scalable synthetic data framework that generates high-quality trajectories across diverse planning tasks, including hierarchical task decomposition, tool-augmented planning, multi-constraint scheduling, procedural logic orchestration, and long-horizon tool execution. To mitigate training conflicts, we propose a two-stage training paradigm comprising supervised fine-tuning followed by multi-objective reinforcement learning over both static datasets and dynamic environments. Empirical results show that MagicAgent-32B and MagicAgent-30B-A3B achieve superior performance across diverse open-source benchmarks (\emph{e.g.}, $75.1\%$ on Worfbench and $86.9\%$ on BFCL-v3), as well as strong results on our in-house MagicEval benchmarks, substantially outperforming existing sub-100B models and surpassing leading ultra-scale models, including GPT-5.2, Kimi-K2 and GLM-4.7.

==> Appendix/hierarchical-task-decomposition1.txt <==
<Query>
    Go to Ctrip to check the Disney tickets in Shanghai, and then help me check it in Meituan by the way, remember to check the one with the highest rating!
</Query>
<Plan>
    Step 1. Search for Shanghai Disneyland tickets on Ctrip and sort by highest rating.
    Step 2. Search for Shanghai Disneyland tickets on Meituan and sort by highest rating.
</Plan>

==> Appendix/hierarchical-task-decomposition2.txt <==
<Query>
    Help me book a hotel at West Lake in Hangzhou on Meituan, checking in on November 5th and checking out on November 7th. I need to book two rooms. Also, check for good restaurants nearby.
</Query>
<Plan>
    Step1. Book a hotel at West Lake in Hangzhou on Meituan, with a check-in date of November 5th and a check-out date of November 7th, booking 2 rooms
    Step2. Search for gourmet restaurants near the West Lake hotel on Meituan and sort by high ratings
</Plan>

==> Appendix/hierarchical-task-decomposition2_cn.txt <==
<Query>
    帮我在美团预订杭州西湖的酒店，入住11月5日，离店11月7日，要订两个房间，顺便查一查附近好吃的餐馆。
</Query>
<Plan>
    Step1. 在美团中预订位于杭州的西湖酒店，入住日期为11月5日，离店日期为11月7日，预定2个房间
    Step2. 在美团中搜索西湖酒店附近的美食餐馆，并按好评排序
</Plan>

==> Appendix/long-horizon.txt <==
{
  "conversations": [
    {
      "from": "human",
      "value": "Hello—can you help me cancel my flight and get a refund? I’m not going to make the trip anymore."
    },
    {
      "from": "gpt",
      "value": "I can help with that. Please provide your **user ID** and **reservation ID**. If you don’t know the reservation ID, tell me your user ID and I can look it up."
    },
    {
      "from": "human",
      "value": "My user ID is elena_park_2391. I don’t have the reservation number handy."
    },
    {
      "from": "gpt",
      "value": "<think>\nI need the user’s profile to locate their reservation IDs since they don’t have it. I will call the function get_user_details.\n</think>\n<tool_call>\n{\"name\": \"get_user_details\", \"arguments\": {\"user_id\": \"elena_park_2391\"}}\n</tool_call>\n"
    },
    
    ---
        // omitted for brevity
    ---
  
    {
      "from": "human",
      "value": "<observation>{\"status\":\"cancelled\",\"reservation_id\":\"QK3M7P\"}</observation>"
    },
    {
      "from": "gpt",
      "value": "Done—reservation **QK3M7P** has been **cancelled**.\nYour refund will be issued back to the **original payment method (credit_card_9047712)** and should post within **5–7 business days**."
    }
  ]
}

==> Appendix/multi-constraint-scheduling.txt <==
<Task>
    You plan to visit 2 global cities for 11 days in total. You only take direct flights to commute between cities.
    You want to stay in Geneva for 5 days.
    You must be in Paris between day 5 and day 11 of your trip.
    You want to stay in Paris for 7 days.
    Here are the cities that have direct flights: Bratislava and Geneva, Paris and Bratislava, Paris and Geneva.
    Find a trip plan of visiting the cities for 11 days by taking direct flights to commute between them.
</Task>
<Plan>
    Here is the trip plan for visiting the 2 European cities for 11 days:
    **Day 1-5:** Arriving in Geneva and visit Geneva for 5 days.
    **Day 5:** Fly from Geneva to Paris.
    **Day 5-11:** Visit Paris for 7 days.
</Plan>

==> Appendix/procedural-logic-orchestration.txt <==
<Task>
    Get nearest metro station to salt lake city kolkata.
</Task>
<Candidates>
    [
        'Search for the latest information on operational metro stations in Kolkata, especially in and around the Salt Lake City area.', 
        'Determine which specific district he represented in that period.', 
        'Determine the station(s) closest to the central part of Salt Lake City.', 
        'Identify which metro line covers Salt Lake City.'
    ]
</Candidates>
<Plan>
    Nodes:
        1: Search for the latest information on operational metro stations in Kolkata, especially in and around the Salt Lake City area.
        2: Identify which metro line covers Salt Lake City.
        3: Determine the station(s) closest to the central part of Salt Lake City.
    Edges: 
        (START,1) (1,2) (1,3) (2,END) (3,END)
</Plan>

==> Appendix/tool-augmented-planning.txt <==
<Query>
    Please help me find the courier for the new rice cooker I bought on JD.com, I want to contact them!
</Query>
<think>
    The user requested "Find the courier for the new rice cooker I bought on JD.com quickly, I want to contact them!". To fulfill this user request, it is necessary to contact the courier associated with the "new rice cooker" order within the JD.com app, to enable the user to quickly get in touch.
</think>
<action>
    {"name": "call_order_courier", "arguments": {"app": "JD", "search_info_slot": "new rice cooker"}}
</action>
<observation>
    {"status": "success", "message": "Successfully contacted the courier for the 'new rice cooker' order on the JD.com platform. Below are the call details.", "tool_result": [{"courier_name": "Wang Qiang", "courier_phone": "13812345678", "order_number": "JD202406120001", "call_result": "Dialed", "call_time": "2024-06-12 15:42:10"}]}
</observation>
<think>
    The user's task request has been completed. The courier for the new rice cooker order has been contacted within the JD.com app.
</think>
<action>
    {"name": "finish", "arguments": {"content": "I have successfully helped you contact the courier for your new rice cooker order on JD.com. Here are the details:\nCourier Name: Wang Qiang\nCourier Phone: 13812345678\nOrder Number: JD202406120001\nCall Status: Dialed\nCall Time: 2024-06-12 15:42:10"}}
</action>

==> Appendix/tool-augmented-planning_cn.txt <==
<Query>
    帮我在京东找下那个新买的电饭煲的快递员，我想联系一下！
</Query>
<think>
    用户要求 "赶快给我在京东找下那个新买的电饭煲的快递员，我想联系一下！"。为了满足该用户需求，需要在京东app中联系订单中与 "新买的电饭煲" 相关的快递员，以便用户实现快速联系。
</think>
<action>
    {"name": "call_order_courier", "arguments": {"app": "京东", "search_info_slot": "新买的电饭煲"}}
</action>
<observation>
    {"status": "success", "message": "已成功联系京东平台上“新买的电饭煲”订单的快递员，以下为拨打详情。", "tool_result": [{"courier_name": "王强", "courier_phone": "13812345678", "order_number": "JD202406120001", "call_result": "已拨打", "call_time": "2024-06-12 15:42:10"}]}
</observation>
<think>
    当前已经完成用户任务要求，已在京东app中联系了新买的电饭煲订单对应的快递员
</think>
<action>
    {"name": "finish", "arguments": {"content": "已成功帮您在京东联系到您新买的电饭煲订单对应的快递员，以下是详细信息：\n快递员姓名：王强\n快递员电话：13812345678\n订单号：JD202406120001\n拨打状态：已拨打\n拨打时间：2024-06-12 15:42:10"}}
</action>
